Boomerang: Local sampling on image manifolds using diffusion models

The inference stage of diffusion models can be seen as running a reverse-time diffusion stochastic differential equation, where samples from a Gaussian latent distribution are transformed into samples from a target distribution that usually reside on a low-dimensional manifold, e.g., an image manifold. The intermediate values between the initial latent space and the image manifold can be interpreted as noisy images, with the amount of noise determined by the forward diffusion process noise schedule. We utilize this interpretation to present Boomerang, an approach for local sampling of image manifolds. As implied by its name, Boomerang local sampling involves adding noise to an input image, moving it closer to the latent space, and then mapping it back to the image manifold through a partial reverse diffusion process. Thus, Boomerang generates images on the manifold that are ``similar,'' but nonidentical, to the original input image. We can control the proximity of the generated images to the original by adjusting the amount of noise added. Furthermore, due to the stochastic nature of the reverse diffusion process in Boomerang, the generated images display a certain degree of stochasticity, allowing us to obtain local samples from the manifold without encountering any duplicates. Boomerang offers the flexibility to work seamlessly with any pretrained diffusion model, such as Stable Diffusion, without necessitating any adjustments to the reverse diffusion process. We present three applications for Boomerang. First, we provide a framework for constructing privacy-preserving datasets having controllable degrees of anonymity. Second, we show that using Boomerang for data augmentation increases generalization performance and outperforms state-of-the-art synthetic data augmentation. Lastly, we introduce a perceptual image enhancement framework, which enables resolution enhancement.

==> csv/FIDfig4.csv <==
x, FID_lfw, FID_celebahq
0, 0.0, 0.0
20, 0.70, 1.27
50, 0.97, 2.07
70, 2.44, nan
80, 4.26, 4.18

==> csv/avg_embedding.csv <==
x, VGG-Face Distance, Facenet Distance, Threshold
20, 0.144, 0.241, 0.4
50, 0.288, 0.532, 0.4
70, 0.424, 0.768, 0.4
80, 0.494, 0.845, 0.4

==> csv/celebahq/avg_embeddings.csv <==
x, VGG-Face Distance, Facenet Distance
20, 0.206, 0.306
50, 0.352, 0.549
80, 0.541, 0.836

==> csv/celebahq/hist.csv <==
x, 20, 50, 80
0.0043, 325, 18, 0
0.0216, 877, 125, 6
0.0390, 1417, 186, 25
0.0564, 2242, 231, 35
0.0738, 2933, 283, 53
0.0911, 3160, 355, 72
0.1085, 3049, 459, 70
0.1259, 2678, 605, 100
0.1433, 2161, 704, 116
0.1606, 1667, 896, 133
0.1780, 1265, 1117, 151
0.1954, 916, 1275, 157
0.2128, 649, 1395, 175
0.2301, 429, 1526, 191
0.2475, 307, 1565, 201
0.2649, 184, 1511, 239
0.2822, 144, 1500, 294
0.2996, 132, 1485, 323
0.3170, 128, 1371, 387
0.3344, 89, 1240, 462
0.3517, 98, 1079, 553
0.3691, 118, 983, 707
0.3865, 119, 843, 757
0.4039, 116, 784, 751
0.4212, 147, 687, 987
0.4386, 148, 553, 1055
0.4560, 167, 526, 1089
0.4733, 181, 474, 1224
0.4907, 238, 463, 1216
0.5081, 225, 438, 1373
0.5255, 269, 407, 1408
0.5428, 279, 440, 1406
0.5602, 282, 408, 1439
0.5776, 295, 397, 1413
0.5950, 291, 400, 1383
0.6123, 273, 391, 1370
0.6297, 277, 377, 1246
0.6471, 233, 395, 1150
0.6644, 227, 367, 1091
0.6818, 227, 300, 949
0.6992, 198, 271, 856
0.7166, 181, 258, 740
0.7339, 160, 210, 613
0.7513, 111, 173, 527
0.7687, 100, 159, 357
0.7861, 78, 99, 328
0.8034, 61, 82, 249
0.8208, 54, 61, 182
0.8382, 32, 45, 130
0.8556, 21, 32, 82
0.8729, 19, 31, 65
0.8903, 9, 5, 33
0.9077, 7, 7, 43
0.9250, 2, 4, 17
0.9424, 2, 0, 12
0.9598, 2, 3, 6
0.9772, 0, 0, 2
0.9945, 0, 0, 1
1.0119, 0, 1, 0
1.0293, 1, 0, 0

==> csv/celebahq/percent_embedding.csv <==
x, VGG-Face Percent, Facenet Percent
20, 16.5, 19.9
50, 31.4, 67.9
80, 83.2, 95.3

==> csv/celebahq/standard_deviation.csv <==
x, VGG-Face, Facenet
20, 0.192686, 0.2957907
50, 0.17340465, 0.25207373 
80, 0.15132307, 0.20990306

==> csv/celebahq/standard_error.csv <==
x, VGG-Face, Facenet
20, 0.00111247, 0.00170775
50, 0.00100115, 0.00145535
80, 0.00087366, 0.00121188  

==> csv/cifar100_boom_DA_accs.csv <==
tboom, acc
0, 62.7
25, 63.6
35, 63.2
40, 60.1
45, 59.3
50, 58.5
100, 56.0

==> csv/cifar10_boom_ANON_accs.csv <==
tboom, acc
0, 88.2
15, 85.1
25, 84.4
30, 82.6
35, 81.8
40, 80.5
50, 78.3

==> csv/cifar10_boom_DA_accs.csv <==
tboom, acc
0, 88.2
15, 86.2
25, 87.6
30, 86.8
35, 87.2
40, 88.4
50, 88.4

==> csv/hist.csv <==
x, 20, 50, 70, 80
0.0015173, 39, 1, 0, 0
0.01647477, 123, 12, 0, 1
0.03143223, 259, 14, 5, 2
0.0463897, 582, 37, 4, 0
0.06134717, 1038, 33, 3, 2
0.07630464, 1412, 46, 6, 4
0.0912621, 1553, 89, 13, 3
0.10621957, 1547, 147, 10, 2
0.12117704, 1425, 212, 22, 6
0.13613451, 1169, 317, 19, 9
0.15109198, 933, 409, 33, 12
0.16604944, 730, 498, 46, 9
0.18100691, 533, 648, 68, 18
0.19596438, 408, 712, 119, 26
0.21092185, 313, 818, 135, 44
0.22587931, 213, 785, 193, 57
0.24083678, 142, 872, 251, 86
0.25579425, 95, 831, 285, 118
0.27075172, 58, 793, 387, 146
0.28570919, 38, 774, 416, 175
0.30066665, 37, 712, 502, 235
0.31562412, 19, 673, 529, 279
0.33058159, 17, 554, 602, 333
0.34553906, 20, 509, 599, 383
0.36049652, 18, 428, 637, 441
0.37545399, 14, 361, 626, 466
0.39041146, 10, 292, 643, 464
0.40536893, 20, 260, 661, 540
0.4203264, 15, 203, 646, 607
0.43528386, 17, 168, 636, 597
0.45024133, 18, 143, 593, 584
0.4651988, 26, 109, 526, 612
0.48015627, 21, 101, 504, 589
0.49511373, 30, 103, 508, 622
0.5100712, 40, 72, 403, 590
0.52502867, 26, 56, 350, 547
0.53998614, 25, 54, 353, 533
0.55494361, 18, 45, 296, 521
0.56990107, 32, 48, 234, 450
0.58485854, 27, 38, 232, 417
0.59981601, 31, 35, 192, 383
0.61477348, 18, 40, 146, 326
0.62973094, 15, 29, 145, 314
0.64468841, 16, 22, 115, 282
0.65964588, 15, 22, 97, 263
0.67460335, 17, 30, 83, 207
0.68956082, 11, 15, 72, 194
0.70451828, 7, 10, 66, 151
0.71947575, 8, 8, 44, 118
0.73443322, 11, 13, 27, 96
0.74939069, 5, 10, 29, 91
0.76434815, 4, 5, 37, 58
0.77930562, 4, 5, 21, 57
0.79426309, 7, 4, 26, 38
0.80922056, 2, 7, 8, 34
0.82417803, 1, 0, 8, 26
0.83913549, 0, 0, 7, 24
0.85409296, 1, 0, 7, 12
0.86905043, 0, 0, 3, 10
0.8840079, 0, 0, 2, 7
0.89896536, 0, 1, 0, 4
0.91392283, 0, 0, 1, 2
0.9288803, 0, 0, 1, 4
0.94383777, 0, 0, 1, 1
0.95879524, 0, 0, 0, 0
0.9737527, 0, 0, 0, 0
0.98871017, 0, 0, 0, 0
1.00366764, 0, 0, 0, 1
1.01862511, 0, 0, 0, 1

==> csv/percent_embedding.csv <==
x, VGG-Face Percent, Facenet Percent
20, 3.7,  8.52
50, 13.3, 74.4
70, 55.1, 96.7
80, 76.1, 98.3

==> csv/standard_deviation.csv <==
x, VGG-Face, Facenet
20, 0.10131441, 0.17503483
50, 0.1110317, 0.19340576
70, 0.12353945, 0.19242454
80, 0.12733889, 0.17689344

==> csv/standard_error.csv <==
x, VGG-Face, Facenet
20, 0.00088073, 0.00152158
50, 0.0009652, 0.00168128
70, 0.00107393, 0.00167275
80, 0.00110696, 0.00153774
